Measuring Financial Advice: aligning client elicited and revealed risk

Financial advisors use questionnaires and discussions with clients to determine a suitable portfolio of assets that will allow clients to reach their investment objectives. Financial institutions assign risk ratings to each security they offer, and those ratings are used to guide clients and advisors to choose an investment portfolio risk that suits their stated risk tolerance. This paper compares client Know Your Client (KYC) profile risk allocations to their investment portfolio risk selections using a value-at-risk discrepancy methodology. Value-at-risk is used to measure elicited and revealed risk to show whether clients are over-risked or under-risked, changes in KYC risk lead to changes in portfolio configuration, and cash flow affects a client's portfolio risk. We demonstrate the effectiveness of value-at-risk at measuring clients' elicited and revealed risk on a dataset provided by a private Canadian financial dealership of over $50,000$ accounts for over $27,000$ clients and $300$ advisors. By measuring both elicited and revealed risk using the same measure, we can determine how well a client's portfolio aligns with their stated goals. We believe that using value-at-risk to measure client risk provides valuable insight to advisors to ensure that their practice is KYC compliant, to better tailor their client portfolios to stated goals, communicate advice to clients to either align their portfolios to stated goals or refresh their goals, and to monitor changes to the clients' risk positions across their practice.

==> landingSpots.txt <==
The Financial Planning Association has a pub that probably fits our paper. I don’t believe it is peer reviewed but it is widely read https://www.financialplanningassociation.org/learn/journal. There is also a Canadian version of this but I don’t believe it has a broad audience.

The CFA institute is very portfolio/investment oriented and acceptance there would be rigourous. They would critique Adam’s V@R efficient frontier to the 23rd decimal place.  https://www.cfainstitute.org/en/research/foundation

The Canadian Institute of Actuaries would probably love our math slant - but I can’t say I have ever read anything coming from them. Kristina Sendova might be familiar with them though? https://www.cia-ica.ca/home

The Journal of Wealth Management says it is peer reviewed but I might view it has the least credible of the 4 - at least from a street view. https://jwm.pm-research.com

IIROC Chartered Financial Planner, Personal Financial Planner

Journal of Behavioural Finance
Journal of Financial Planning
Journal of Financial Counseling and Planning
Journal of Personal Finance
Financial Analysts Journal

JASA -- Case Studies

==> old.txt <==
\subsection{Interpretation and example}

% Consider a financial interpretation of $(x-y)^TP$ suggests that that each column of $P=\{P_1,P_2,P_3,P_4,P_5\}$ is a vector that describes a risk allocation allocation aversion. The large the values of the elements in $P_i$, the larger the aversion to the difference from portfolio to profile.  Suppose we define $P_1=\{0,1,1,1,5\}$--this profile gives zero penalty to incorrect allocations of Low, some penalty to misallocations from Low to Medium up to Medium to High, and heavy penalty to misallocations to High. Suppose we consider the the individual who has two risk allocations:
% \begin{eqnarray}
% x=(0,80,0,0,20)\: \textup{(Profile)},\\
% y=(5,30,40,25,0)\: \textup{(Portfolio)},\\
% \Rightarrow x-y=(-5,50,-40,-25,20)
% \end{eqnarray}
% Then, we can calculate 
% \begin{eqnarray}
% (x-y)^TP_1&=&(-5\times 0)+(50\times 1)+(-40\times 1)+(-25\times 1)+(20\times 5)\\
% &=& 0+50-40-25+100 = 85
% \end{eqnarray}
% \begin{eqnarray}
% g_M(x,y)&=&x^TPy\\
% &=&\begin{bmatrix}-0&80&0&0&20\end{bmatrix}\begin{bmatrix} 0 & 1 & 2& 3&4 \\1 & 0 & 1& 2&3 \\2 & 1 & 0& 1&2 \\3 & 2 & 1& 0& 1\\4 & 3 & 2& 1&0 \end{bmatrix}\begin{bmatrix}5\\30\\40\\25\\0\end{bmatrix} \\
% &=& \begin{bmatrix}160&60&120&180&240\end{bmatrix}\begin{bmatrix}5\\30\\40\\25\\0\end{bmatrix}\\
% &=& 11900
% \end{eqnarray}
% and
% \begin{eqnarray}
% d(x,y)&=&(x-y)^TP(x-y)\\&=&\begin{bmatrix}-5&50&-40&-25&20\end{bmatrix}\begin{bmatrix} 0 & 1 & 2& 3&4 \\1 & 0 & 1& 2&3 \\2 & 1 & 0& 1&2 \\3 & 2 & 1& 0& 1\\4 & 3 & 2& 1&0 \end{bmatrix}\begin{bmatrix}-5\\50\\-40\\-25\\20\end{bmatrix}\\
% &=& \begin{bmatrix}-25&-35&55&65&25\end{bmatrix}\begin{bmatrix}-5\\50\\-40\\-25\\20\end{bmatrix}\\
% &=& -4950
% \end{eqnarray}
